DRAMA: Exploiting DRAM Addressing for Cross-CPU Attacks

In cloud computing environments, multiple tenants are often co-located on the same multi-processor system. Thus, preventing information leakage between tenants is crucial. While the hypervisor enforces software isolation, shared hardware, such as the CPU cache or memory bus, can leak sensitive information. For security reasons, shared memory between tenants is typically disabled. Furthermore, tenants often do not share a physical CPU. In this setting, cache attacks do not work and only a slow cross-CPU covert channel over the memory bus is known. In contrast, we demonstrate a high-speed covert channel as well as the first side-channel attack working across processors and without any shared memory. To build these attacks, we use the undocumented DRAM address mappings. We present two methods to reverse engineer the mapping of memory addresses to DRAM channels, ranks, and banks. One uses physical probing of the memory bus, the other runs entirely in software and is fully automated. Using this mapping, we introduce DRAMA attacks, a novel class of attacks that exploit the DRAM row buffer that is shared, even in multi-processor systems. Thus, our attacks work in the most restrictive environments. First, we build a covert channel with a capacity of up to 2 Mbps, which is three to four orders of magnitude faster than memory-bus-based channels. Second, we build a side-channel template attack that can automatically locate and monitor memory accesses. Third, we show how using the DRAM mappings improves existing attacks and in particular enables practical Rowhammer attacks on DDR4.

==> cache_template_ff.csv <==
set_row	hits_key	hits_nokey
0	0	1
1	35	0
2	1	0
3	1	0
4	1	0
5	4	0
6	26	0
7	0	1
8	253	0
9	323	0
10	281	0
11	5	0
12	1	0
13	9	0
14	10	0
15	6	0
16	10	0
17	1	0
18	4	0
19	35	0
20	11	0
21	16	0
22	11	0
23	4	0
24	0	2
25	8	0
26	129	0
27	1	0
28	10	0
29	1	0
30	14	0
31	1	0
32	9	0
33	5	0
34	166	0
35	2	0
36	1	0
37	1	0
38	31	0
39	17	0
40	92	0
41	211	0
42	3	0
43	6	0
44	11	0
45	5	0
46	11	0
47	6	0
48	3	0
49	2	0
50	2	0
51	1	0
52	0	1
53	5	0
54	0	2
55	0	13
56	0	1
57	0	2
58	0	4
59	0	3
60	9	0
61	22	0
62	4	0
63	9	0
64	4	0
65	8	0
66	3	0
67	45	0
68	2	0
69	13	0
70	28	0
71	8	0
72	178	0
73	10	0
74	12	0
75	5	0
76	13	0
77	0	11
78	14	0
79	3	0
80	152	0
81	28	0
82	7	0
83	37	0
84	33	0
85	24	0
86	4	0
87	16	0
88	61	0
89	25	0
90	69	0
91	8	0
92	23	0
93	7	0
94	3	0
95	7	0
96	45	0
97	2	0
98	4	0
99	1	0
100	1	0
101	1	0
102	10	0
103	85	0
104	18	0
105	1	0
106	1	0
107	3	0
108	12	0
109	3	0
110	0	3
111	37	0
112	77	0
113	6	0
114	71	0
115	67	0
116	0	1
117	32	0
118	1	0
119	0	4
120	4	0
121	1	0
122	2	0
123	9	0
124	3	0
125	6	0
126	7	0
127	147	0
128	10	0
129	4	0
130	31	0
131	49	0
132	1	0
133	25	0
134	2	0
135	38	0
136	63	0
137	4	0
138	18	0
139	57	0
140	60	0
141	44	0
142	51	0
143	23	0
144	7	0
145	2	0
146	8	0
147	23	0
148	31	0
149	20	0
150	29	0
151	7	0
152	33	0
153	12	0
154	30	0
155	5	0
156	42	0
157	0	3
158	92	0
159	25	0
160	2	0
161	0	6
162	27	0
163	2	0
164	0	7
165	3	0
166	15	0
167	18	0
168	4	0
169	9	0
170	8	0
171	66	0
172	5	0
173	5	0
174	64	0
175	27	0
176	42	0
177	21	0
178	2	0
179	64	0
180	37	0
181	35	0
182	18	0
183	51	0
184	71	0
185	27	0
186	15	0
187	21	0
188	27	0
189	5	0
190	12	0
191	4	0
192	1	0
193	57	0
194	137	0
195	137	0
196	11	0
197	8	0
198	2	0
199	50	0
200	10	0
201	1	0
202	16	0
203	5	0
204	1	0
205	106	0
206	27	0
207	32	0
208	1	0
209	0	3
210	18	0
211	15	0
212	1	0
213	26	0
214	3	0
215	16	0
216	16	0
217	2	0
218	1	0
219	3	0
220	5	0
221	8	0
222	12	0
223	3	0
224	2	0
225	2	0
226	63	0
227	3	0
228	49	0
229	30	0
230	2	0
231	6	0
232	4	0
233	3	0
234	1	0
235	62	0
236	1	0
237	27	0
238	1	0
239	1	0
240	21	0
241	6	0
242	3	0
243	10	0
244	3	0
245	8	0
246	14	0
247	3	0
248	9	0
249	1	0
250	20	0
251	5	0
252	28	0
253	8	0
254	12	0
255	4	0
256	2	0
257	7	0
258	32	0
259	5	0
260	13	0
261	2	0
262	32	0
263	34	0
264	15	0
265	26	0
266	1	0
267	15	0
268	39	0
269	5	0
270	3	0
271	4	0
272	1	0
273	1	0
274	1	0
275	1	0
276	9	0
277	59	0
278	24	0
279	5	0
280	4	0
281	6	0
282	3	0
283	7	0
284	28	0
285	17	0
286	1	0
287	39	0
288	12	0
289	35	0
290	1	0
291	11	0
292	12	0
293	20	0
294	12	0
295	195	0
296	27	0
297	1	0
298	4	0
299	3	0
300	1	0
301	1	0
302	8	0
303	3	0
304	1	0
305	48	0
306	1	0
307	42	0
308	3	0
309	9	0
310	14	0
311	11	0
312	25	0
313	14	0
314	4	0
315	15	0
316	0	3
317	2	0
318	1	0
319	27	0
320	2	0
321	53	0
322	22	0
323	48	0
324	1	0
325	56	0
326	85	0
327	3	0
328	5	0
329	3	0
330	1	0
331	34	0
332	21	0
333	37	0
334	2	0
335	0	5
336	2	0
337	1	0
338	3	0
339	24	0
340	28	0
341	4	0
342	11	0
343	1	0
344	13	0
345	26	0
346	19	0
347	14	0
348	2	0
349	57	0
350	11	0
351	64	0
352	0	1
353	13	0
354	2	0
355	7	0
356	2	0
357	1	0
358	2	0
359	7	0
360	1	0
361	1	0
362	1	0
363	1	0
364	22	0
365	5	0
366	13	0
367	1	0
368	86	0
369	66	0
370	80	0
371	7	0
372	77	0
373	1	0
374	22	0
375	7	0
376	3	0
377	1	0
378	3	0
379	1	0
380	0	14
381	1	0
382	182	0
383	127	0
384	46	0
385	65	0
386	9	0
387	0	33
388	15	0
389	1	0
390	9	0
391	1	0
392	18	0
393	24	0
394	189	0
395	4	0
396	8	0
397	10	0
398	1	0
399	5	0
400	4	0
401	5	0
402	13	0
403	152	0
404	13	0
405	30	0
406	20	0
407	1	0
408	25	0
409	9	0
410	1	0
411	24	0
412	41	0
413	5	0
414	7	0
415	33	0
416	48	0
417	8	0
418	8	0
419	1	0
420	155	0
421	62	0
422	2	0
423	186	0
424	65	0
425	8	0
426	10	0
427	5	0
428	17	0
429	47	0
430	1	0
431	1	0
432	1	0
433	24	0
434	48	0
435	65	0
436	4	0
437	67	0
438	2	0
439	0	1
440	0	1
441	3	0
442	31	0
443	12	0
444	4	0
445	1	0
446	34	0
447	51	0
448	1	0
449	44	0
450	2	0
451	2	0
452	0	1
453	1	0
454	39	0
455	12	0
456	45	0
457	1	0
458	21	0
459	1	0
460	8	0
461	8	0
462	137	0
463	146	0
464	20	0
465	7	0
466	20	0
467	1	0
468	4	0
469	0	4
470	1	0
471	23	0
472	3	0
473	8	0
474	10	0
475	3	0
476	13	0
477	1	0
478	6	0
479	4	0
480	9	0
481	1	0
482	29	0
483	1	0
484	1	0
485	1	0
486	1	0
487	1	0
488	4	0
489	6	0
490	10	0
491	13	0
492	1	0
493	1	0
494	4	0
495	16	0
496	1	0
497	6	0
498	10	0
499	23	0
500	39	0
501	7	0
502	72	0
503	11	0
504	6	0
505	13	0
506	69	0
507	13	0
508	5	0
509	2	0
510	1	0
511	5	0
512	1	0
513	5	0
514	19	0
515	12	0
516	3	0
517	4	0
518	3	0
519	22	0
520	11	0
521	5	0
522	31	0
523	30	0
524	171	0
525	5	0
526	36	0
527	32	0
528	1	0
529	43	0
530	42	0
531	15	0
532	18	0
533	2	0
534	5	0
535	9	0
536	3	0
537	24	0
538	1	0
539	40	0
540	7	0
541	1	0
542	59	0
543	1	0
544	29	0
545	15	0
546	13	0
547	45	0
548	0	3
549	6	0
550	6	0
551	1	0
552	1	0
553	23	0
554	4	0
555	7	0
556	1	0
557	20	0
558	4	0
559	2	0
560	94	0
561	3	0
562	4	0
563	4	0
564	4	0
565	32	0
566	5	0
567	1	0
568	1	0
569	10	0
570	1	0
571	1	0
572	103	0
573	7	0
574	8	0
575	6	0
576	7	0
577	22	0
578	8	0
579	2	0
580	27	0
581	1	0
582	44	0
583	0	1
584	1	0
585	10	0
586	16	0
587	20	0
588	1	0
589	5	0
590	24	0
591	1	0
592	4	0
593	13	0
594	26	0
595	12	0
596	39	0
597	2	0
598	43	0
599	18	0
600	30	0
601	18	0
602	14	0
603	30	0
604	1	0
605	11	0
606	20	0
607	20	0
608	4	0
609	1	0
610	1	0
611	0	10
612	40	0
613	12	0
614	1	0
615	9	0
616	6	0
617	59	0
618	104	0
619	4	0
620	5	0
621	21	0
622	3	0
623	11	0
624	2	0
625	0	6
626	1	0
627	24	0
628	23	0
629	14	0
630	100	0
631	1	0
632	4	0
633	48	0
634	1	0
635	1	0
636	14	0
637	45	0
638	74	0
639	5	0
640	50	0
641	109	0
642	11	0
643	1	0
644	10	0
645	2	0
646	8	0
647	2	0
648	2	0
649	26	0
650	13	0
651	5	0
652	2	0
653	1	0
654	8	0
655	1	0
656	3	0
657	5	0
658	1	0
659	1	0
660	1	0
661	2	0
662	1	0
663	1	0
664	2	0
665	1	0
666	6	0
667	1	0
668	2	0
669	4	0
670	1	0
671	10	0
672	1	0
673	30	0
674	1	0
675	3	0
676	38	0
677	9	0
678	21	0
679	12	0
680	2	0
681	7	0
682	1	0
683	1	0
684	2	0
685	1	0
686	0	1
687	23	0
688	20	0
689	37	0
690	65	0
691	33	0
692	20	0
693	1	0
694	1	0
695	36	0
696	51	0
697	2	0
698	1	0
699	44	0
700	91	0
701	5	0
702	3	0
703	19	0
704	4	0
705	8	0
706	9	0
707	47	0
708	1	0
709	4	0
710	2	0
711	24	0
712	1	0
713	12	0
714	7	0
715	16	0
716	1	0
717	1	0
718	2	0
719	5	0
720	144	0
721	6	0
722	39	0
723	9	0
724	17	0
725	38	0
726	40	0
727	1	0
728	4	0
729	6	0
730	2	0
731	26	0
732	13	0
733	1	0
734	1	0
735	4	0
736	4	0
737	7	0
738	4	0
739	24	0
740	1	0
741	4	0
742	1	0
743	3	0
744	36	0
745	46	0
746	11	0
747	10	0
748	4	0
749	24	0
750	62	0
751	69	0
752	5	0
753	4	0
754	1	0
755	4	0
756	15	0
757	19	0
758	1	0
759	21	0
760	105	0
761	1	0
762	160	0
763	3	0
764	24	0
765	11	0
766	19	0
767	7	0
768	1	0
769	1	0
770	107	0
771	2	0
772	6	0
773	2	0
774	14	0
775	7	0
776	5	0
777	9	0
778	95	0
779	24	0
780	9	0
781	11	0
782	4	0
783	1	0
784	1	0
785	39	0
786	3	0
787	9	0
788	93	0
789	2	0
790	326	0
791	8	0
792	0	9
793	15	0
794	13	0
795	11	0
796	83	0
797	2	0
798	0	1
799	3	0
800	9	0
801	101	0
802	23	0
803	50	0
804	40	0
805	56	0
806	156	0
807	108	0
808	1	0
809	25	0
810	3	0
811	13	0
812	9	0
813	2	0
814	1	0
815	18	0
816	1	0
817	5	0
818	1	0
819	12	0
820	2	0
821	4	0
822	1	0
823	1	0
824	1	0
825	20	0
826	51	0
827	54	0
828	58	0
829	1	0
830	39	0
831	1	0
832	2	0
833	1	0
834	6	0
835	31	0
836	32	0
837	9	0
838	38	0
839	14	0
840	5	0
841	6	0
842	17	0
843	1	0
844	3	0
845	3	0
846	12	0
847	1	0
848	1	0
849	1	0
850	10	0
851	13	0
852	24	0
853	10	0
854	5	0
855	6	0
856	5	0
857	1	0
858	4	0
859	2	0
860	34	0
861	1	0
862	5	0
863	36	0
864	9	0
865	3	0
866	19	0
867	9	0
868	3	0
869	12	0
870	5	0
871	6	0
872	10	0
873	2	0
874	26	0
875	2	0
876	11	0
877	2	0
878	29	0
879	2	0
880	47	0
881	1	0
882	1	0
883	16	0
884	15	0
885	7	0
886	54	0
887	1	0
888	1	0
889	29	0
890	27	0
891	3	0
892	1	0
893	76	0
894	1	0
895	1	0
896	33	0
897	10	0
898	1	0
899	112	0
900	13	0
901	2	0
902	1	0
903	11	0
904	3	0
905	7	0
906	1	0
907	4	0
908	3	0
909	9	0
910	51	0
911	1	0
912	37	0
913	11	0
914	7	0
915	18	0
916	40	0
917	2	0
918	39	0
919	49	0
920	13	0
921	5	0
922	13	0
923	59	0
924	1	0
925	3	0
926	1	0
927	25	0
928	1	0
929	1	0
930	2	0
931	45	0
932	72	0
933	3	0
934	6	0
935	1	0
936	11	0
937	1	0
938	0	24
939	2	0
940	5	0
941	2	0
942	4	0
943	0	9
944	49	0
945	25	0
946	0	4
947	128	0
948	94	0
949	26	0
950	7	0
951	1	0
952	34	0
953	3	0
954	29	0
955	9	0
956	1	0
957	13	0
958	37	0
959	94	0
960	2	0
961	13	0
962	2	0
963	1	0
964	20	0
965	1	0
966	24	0
967	1	0
968	0	1
969	0	3
970	1	0
971	3	0
972	79	0
973	73	0
974	13	0
975	6	0
976	1	0
977	8	0
978	52	0
979	1	0
980	28	0
981	2	0
982	7	0
983	1	0
984	0	1
985	21	0
986	17	0
987	5	0
988	5	0
989	3	0
990	1	0
991	37	0
992	7	0
993	109	0
994	2	0
995	49	0
996	90	0
997	53	0
998	0	2
999	49	0
1000	43	0
1001	29	0
1002	31	0
1003	72	0
1004	2	0
1005	76	0
1006	2	0
1007	21	0
1008	9	0
1009	0	1
1010	4	0
1011	7	0
1012	28	0
1013	58	0
1014	47	0
1015	46	0
1016	2	0
1017	3	0
1018	3	0
1019	1	0
1020	3	0
1021	0	1
1022	1	0
1023	26	0
1024	6	0
1025	172	0
1026	39	0
1027	3	0
1028	62	0
1029	33	0
1030	46	0
1031	17	0
1032	0	1
1033	9	0
1034	31	0
1035	7	0
1036	8	0
1037	181	0
1038	9	0
1039	159	0
1040	11	0
1041	149	0
1042	270	0
1043	65	0
1044	5	0
1045	46	0
1046	3	0
1047	31	0
1048	13	0
1049	19	0
1050	0	1
1051	10	0
1052	2	0
1053	0	5
1054	23	0
1055	148	0
1056	1	0
1057	11	0
1058	40	0
1059	1	0
1060	2	0
1061	5	0
1062	2	0
1063	3	0
1064	1	0
1065	1	0
1066	123	0
1067	18	0
1068	1	0
1069	3	0
1070	1	0
1071	9	0
1072	16	0
1073	1	0
1074	9	0
1075	55	0
1076	9	0
1077	14	0
1078	2	0
1079	20	0
1080	23	0
1081	3	0
1082	16	0
1083	34	0
1084	39	0
1085	27	0
1086	43	0
1087	1	0
1088	18	0
1089	6	0
1090	1	0
1091	20	0
1092	9	0
1093	35	0
1094	110	0
1095	3	0
1096	4	0
1097	10	0
1098	0	1
1099	4	0
1100	3	0
1101	4	0
1102	65	0
1103	4	0
1104	0	13
1105	0	1
1106	24	0
1107	35	0
1108	6	0
1109	18	0
1110	72	0
1111	0	2
1112	12	0
1113	1	0
1114	77	0
1115	26	0
1116	26	0
1117	25	0
1118	3	0
1119	0	1
1120	5	0
1121	18	0
1122	65	0
1123	39	0
1124	2	0
1125	34	0
1126	35	0
1127	4	0
1128	1	0
1129	19	0
1130	6	0
1131	1	0
1132	2	0
1133	0	1
1134	37	0
1135	15	0
1136	0	1
1137	9	0
1138	13	0
1139	2	0
1140	7	0
1141	1	0
1142	4	0
1143	5	0
1144	0	1
1145	0	1
1146	6	0
1147	17	0
1148	1	0
1149	75	0
1150	6	0
1151	6	0
1152	18	0
1153	16	0
1154	1	0
1155	1	0
1156	38	0
1157	49	0
1158	20	0
1159	18	0
1160	13	0
1161	21	0
1162	18	0
1163	30	0
1164	0	1
1165	4	0
1166	1	0
1167	1	0
1168	7	0
1169	0	1
1170	1	0
1171	50	0
1172	47	0
1173	23	0
1174	30	0
1175	0	1
1176	4	0
1177	19	0
1178	1	0
1179	1	0
1180	2	0
1181	1	0
1182	29	0
1183	2	0
1184	22	0
1185	26	0
1186	1	0
1187	16	0
1188	19	0
1189	11	0
1190	11	0
1191	0	1
1192	1	0
1193	7	0
1194	2	0



==> cache_template_gedit.csv <==
addr	row_hits	cache_hits
131072	5	0
131136	5	0
131200	3	0
131264	3	0
131328	4	0
131392	1	0
131456	8	0
131520	15	0
131584	2	0
131648	3	0
131712	14	0
131776	11	0
131904	9	0
131968	3	0
132032	5	0
132096	12	0
132160	11	0
132224	5	0
132288	3	0
132352	3	0
132416	6	0
132480	8	0
132544	8	0
132608	4	0
132672	7	0
132736	3	3
132800	0	4
132864	9	4
132928	12	0
132992	2	0
133056	2	0
133184	7	0
133248	3	0
133312	5	0
133376	4	0
133440	3	0
133568	11	0
133696	1	4
133760	8	6
133824	6	6
133888	7	1
133952	11	0
134016	5	0
134080	4	0
134144	11	0
134208	12	0
134272	4	0
134336	4	0
134400	8	13
134464	3	14
134528	9	15
134592	6	1
134656	2	0
134720	2	0
134784	3	16
134848	8	7
134912	14	3
134976	11	0
135040	1	0
135104	3	0
135168	3	0
135232	6	0
135296	4	0
135360	5	0
135424	3	0
135488	4	0
135552	4	0
135616	5	0
135680	7	0
135744	9	0
135808	5	0
135872	5	0
135936	4	0
136000	2	0
136064	5	0
136128	5	0
136192	2	0
136256	4	0
136320	5	0
136384	3	0
136448	7	0
136512	7	0
136576	3	0
136640	4	0
136704	2	0
136768	3	0
136832	6	0
136896	6	0
136960	5	0
137024	5	0
137088	7	0
137152	3	0
137216	6	0
137280	3	0
137344	2	0
137408	9	0
137472	7	0
137536	9	0
137600	8	0
137664	1	0
137728	2	0
137792	0	4
137856	3	4
137920	2	3
137984	7	0
138048	4	0
138112	7	0
138176	2	0
138240	5	0
138304	5	0
138368	4	0
138432	5	0
138496	5	0
138560	5	0
138624	6	0
138688	8	0
138752	4	0
138816	6	0
138880	5	0
138944	2	0
139008	4	17
139072	5	7
139136	5	29
139200	1	11
139328	11	0
139392	3	0
139456	6	0
139520	3	0
139584	5	0
139712	14	0
139840	6	0
139904	13	0
139968	12	0
140032	14	10
140096	7	5
140160	4	1
140224	8	0
140288	13	0
140352	13	0
140416	8	0
140480	8	0
140544	9	0
140608	9	0
140672	12	0
140736	13	0
140800	8	0
140864	6	0
140992	13	5
141056	9	2
141120	12	0
141184	6	0
141248	5	1
141376	11	0
141440	8	0
141504	7	0
141568	5	0
141632	6	21
141696	0	15
141760	14	2
141824	7	0
141888	4	0
141952	8	0
142016	8	0
142080	11	0
142144	17	0
142208	8	0
142272	15	0
142336	7	0
142400	13	0
142464	7	0
142528	6	0
142592	7	18
142656	6	6
142720	12	6
142784	14	7
142848	6	8
142912	3	18
142976	12	9
143040	5	7
143104	13	0
143168	16	0
143232	6	0
143296	3	0
147840	1	0
151872	1	0
154496	1	0
155328	1	0
157824	1	0
158080	1	0
158656	1	0
161408	1	0
163840	16	0
163904	15	0
163968	11	0
164032	23	0
164096	15	0
164160	17	0
164224	16	0
164416	16	0
164544	14	0
164608	7	0
164672	13	0
164736	13	0
164800	14	0
164864	14	0
164928	13	0
164992	18	0
165056	16	0
165120	11	0
165184	11	0
165248	13	0
165312	14	0
165376	11	0
165440	16	0
165504	9	0
165568	13	0
165632	12	0
165696	9	0
165760	14	0
165824	15	0
165888	9	0
165952	22	0
166016	12	0
166144	14	0
166208	14	0
166272	15	0
166336	13	0
166400	18	0
166464	17	0
166528	12	0
166592	11	0
166656	15	0
166720	12	0
166848	8	0
166912	24	0
166976	16	0
167040	13	0
167104	17	0
167168	11	0
167232	15	0
167296	11	0
167360	21	0
167424	8	0
167552	13	0
167616	12	0
167680	18	0
167744	12	0
167808	12	0
167872	16	0
167936	7	0
168000	12	0
168064	11	0
168128	12	0
168192	13	1
168256	15	2
168320	16	7
168384	8	3
168448	7	0
168512	16	0
168576	18	0
168640	11	0
168704	12	0
168768	11	0
168832	12	0
168896	13	0
168960	16	0
169024	13	0
169088	15	0
169152	13	0
169216	14	0
169280	15	0
169344	12	0
169408	11	0
169472	13	0
169536	11	0
169600	9	0
169728	18	0
169792	16	0
169856	12	0
169920	15	0
169984	11	0
170112	13	0
170176	14	0
170240	15	0
170304	13	0
170368	12	0
170432	9	0
170496	16	0
170560	14	0
170624	13	0
170752	14	0
170816	16	0
170880	18	0
170944	16	0
171072	15	0
171136	7	0
171200	25	0
171264	14	0
171328	17	0
171392	12	0
171456	11	0
171520	15	0
171584	14	0
171648	19	0
171712	18	0
171776	17	0
171840	12	0
171904	13	0
172032	16	0
172096	16	0
172224	17	0
172288	14	0
172352	12	0
172416	13	0
172480	19	11
172544	13	6
172608	16	4
172672	13	5
172736	13	1
172800	19	0
172864	15	0
172928	17	0
172992	13	0
173056	19	0
173120	22	0
173184	14	0
173248	16	0
173312	13	0
173376	16	0
173440	13	0
173504	13	0
173696	11	0
173760	14	45
173824	15	40
173888	13	21
173952	9	3
174080	14	0
174144	13	0
174208	18	10
174272	0	67
174336	0	54
174400	13	53
174464	15	38
174528	13	17
174592	17	0
174720	15	0
174784	12	0
174912	8	10
174976	13	14
175040	13	6
175104	0	8
175168	9	2
175232	7	2
175296	16	0
175360	16	0
175424	13	0
175488	16	0
175552	9	0
175616	15	0
175680	6	0
175808	16	0
175936	15	0
176000	16	0
176064	6	0
176128	18	0
176192	13	0
176256	14	0
176320	14	0
176384	13	0
176448	16	0
176576	12	0
176640	14	0
176704	14	0
176768	12	0
176832	15	0
176896	13	0
176960	15	0
177024	14	0
177088	9	0
177152	12	0
177216	12	0
177280	14	0
177344	14	0
177408	17	0
177472	17	0
177536	15	0
177600	8	0
177664	14	0
177728	11	0
177792	23	0
177856	15	0
177920	14	0
177984	9	0
178048	16	0
178112	12	0
178176	11	0
178240	14	0
178304	11	0
178368	14	0
178432	17	0
178496	7	0
178560	16	0
178624	11	0
178688	9	0
178752	11	0
178816	15	0
178880	19	0
178944	16	0
179008	13	0
179072	9	0
179136	8	0
179200	7	0
179328	17	0
179392	13	0
179456	12	0
179520	15	0
179584	13	0
179648	12	0
179712	13	0
179776	15	0
179840	14	0
179968	9	0
180032	17	0
180096	18	0
180160	13	0
194304	1	0
203584	1	0
203648	1	0
229376	9	0
229440	4	0
229504	11	0
229568	11	0
229632	12	0
229696	9	16
229760	3	3
229824	9	3
229888	14	0
229952	9	0
230016	12	0
230080	14	0
230144	8	0
230208	7	0
230272	13	10
230336	13	7
230400	7	34
230464	8	29
230528	0	11
230592	16	4
230656	9	0
230720	9	2
230784	0	5
230848	5	0
230912	11	0
230976	14	0
231040	7	0
231168	7	0
231232	15	0
231296	11	0
231360	7	0
231424	9	0
231488	9	0
231552	16	0
231616	11	0
231680	13	0
231744	9	0
231808	12	0
231872	8	0
231936	8	0
232000	9	0
232064	9	0
232128	8	0
232256	11	0
232320	6	0
232384	11	0
232448	3	0
232512	12	0
232576	12	0
232640	8	0
232704	7	0
232768	9	0
232832	13	0
232896	9	0
232960	8	0
233024	14	0
233088	8	0
233152	15	0
233280	11	0
233344	6	0
233472	14	0
233536	12	0
233600	11	0
233664	5	0
233728	8	0
233792	9	0
233856	7	0
233920	9	0
233984	8	0
234112	7	0
234176	11	0
234240	15	0
234304	11	0
234368	11	0
234432	5	0
234496	14	0
234560	9	0
234624	8	0
234688	13	0
234752	8	0
234816	9	0
234880	14	0
235008	7	31
235072	6	23
235136	11	8
235200	9	1
235264	16	0
235328	17	0
235392	11	0
235456	12	0
235520	9	0
235584	12	0
235712	9	0
235776	6	0
235840	7	0
235904	11	0
236032	8	0
236096	9	0
236160	11	0
236224	11	0
236288	14	0
236352	0	15
236416	6	17
236480	0	20
236544	12	11
236608	5	3
236672	4	0
236736	12	0
236800	8	0
236864	9	0
236928	9	0
236992	13	0
237056	7	0
237120	8	0
237184	11	0
237248	14	0
237312	11	0
237376	14	0
237440	4	0
237504	13	0
237568	12	0
237760	11	0
237824	6	0
237888	6	0
238016	7	0
238080	9	0
238144	7	0
238208	6	0
238336	12	0
238400	8	0
238464	8	0
238528	7	0
238592	9	0
238656	8	0
238720	9	0
238784	11	0
238848	6	0
238912	11	0
238976	11	0
239040	14	0
239168	8	0
239232	11	0
239360	15	0
239488	9	0
239552	7	0
239616	17	0
239680	13	0
239744	9	0
239808	11	0
239872	8	0
239936	11	0
240128	11	0
240192	12	0
240256	12	0
240320	7	0
240384	11	0
240448	13	0
240576	12	0
240640	16	0
240704	14	0
240768	9	0
240896	11	0
241024	15	0
241088	7	0
241152	8	0
241216	9	0
241280	11	0
241408	12	0
241536	14	0
241600	11	0
241664	4	0
241728	7	0
241792	12	0
241856	12	0
241920	9	0
242048	9	0
242176	13	0
242240	16	0
242304	5	0
242368	7	0
242432	13	0
242496	11	0
242560	11	0
242624	12	0
242688	11	0
242752	13	0
242816	13	0
242880	8	0
243008	11	0
243072	5	0
243136	7	0
243200	12	0
243264	13	0
243328	6	0
243392	7	0
243456	5	0
243520	9	0
243712	11	0
243840	13	0
243904	13	0
243968	15	0
244032	9	0
244096	8	0
244224	12	0
244352	14	0
244416	9	0
244480	9	0
244544	5	0
244608	12	0
244672	12	0
244736	8	0
244800	8	0
244864	12	0
244928	9	0
245056	9	0
245120	11	0
245184	6	0
245312	12	0
245376	7	0
245440	8	0
245568	9	0
245632	9	0
245696	12	0
245824	14	0
245888	22	0
245952	12	0
246016	15	0
246080	16	0
246144	14	0
246208	17	0
246336	12	0
246400	9	0
246464	4	0
246528	6	0
246592	11	0
246656	14	0
246720	13	0
246784	12	0
246848	11	0
246912	16	0
246976	8	0
247040	15	0
247104	13	0
247168	8	0
247232	9	0
247296	17	0
247360	22	0
247488	13	0
247552	12	0
247616	16	0
247680	16	0
247744	19	0
247808	19	0
247936	12	0
248000	16	0
248064	13	0
248128	14	0
248192	13	0
248256	14	0
248320	15	0
248384	16	0
248448	8	0
248512	5	0
248576	12	0
248640	12	0
248704	6	0
248768	17	0
248832	9	0
248896	12	0
248960	13	0
249088	12	0
249152	8	0
249216	15	0
249280	13	0
249344	19	0
249408	11	0
249472	11	0
249536	14	0
249664	18	0
249728	14	0
249792	16	0
249856	14	0
249984	14	0
250048	14	0
250112	11	0
250176	12	0
250240	14	0
250304	7	0
250368	13	0
250432	12	0
250496	9	0
250560	14	0
250624	17	0
250688	14	0
250752	9	0
250816	8	0
250880	14	0
250944	17	0
251008	8	0
251072	5	0
251136	9	0
251200	12	0
251264	13	0
251328	16	0
251392	11	0
251456	18	0
251520	19	0
251648	17	0
251712	18	0
251840	7	0
251904	16	0
252032	11	0
252160	9	0
252224	13	0
252288	11	0
252352	17	0
252416	12	0
252544	14	0
252672	27	0
252736	9	0
252800	5	0
252864	8	0
252928	18	0
252992	14	0
253056	16	0
253184	15	0
253248	11	0
253312	12	0
253376	17	0
253440	6	0
253504	13	0
253568	15	0
253632	15	0
253696	11	0
253760	16	0
253824	5	0
253888	13	0
258880	1	0
266240	5	0
266304	5	0
266368	4	0
266432	8	0
266496	8	0
266560	2	0
266624	9	0
266688	4	0
266752	11	0
266816	2	0
266880	4	0
266944	9	0
267008	3	0
267072	3	0
267136	5	0
267200	12	0
267264	9	0
267328	5	0
267392	11	0
267456	9	0
267520	7	0
267584	4	0
267648	7	0
267712	6	0
267776	12	0
267840	5	0
267968	5	0
268032	6	0
268096	8	0
268160	7	0
268224	6	19
268288	3	24
268352	7	25
268416	0	7
268480	8	0
268544	6	0
268608	4	0
268672	8	0
268736	6	0
268800	5	0
268864	12	0
268928	9	0
268992	7	0
269120	5	0
269184	5	0
269248	12	0
269312	5	0
269376	8	0
269440	8	0
269504	4	0
269568	9	0
269632	9	0
269696	1	0
269760	9	0
269824	12	0
269888	9	0
269952	4	0
270016	5	0
270080	6	3
270144	6	17
270208	4	16
270272	0	7
270336	7	0
270400	12	0
270464	7	0
270528	8	0
270592	6	0
270720	7	0
270784	6	0
270848	7	0
270912	7	0
270976	3	0
271040	9	0
271104	4	0
271168	8	0
271232	8	0
271360	12	0
271424	7	0
271552	8	0
271616	5	0
271680	6	0
271744	5	0
271808	6	0
271872	4	0
271936	5	0
272000	9	0
272064	6	0
272128	9	0
272192	9	0
272320	6	0
272384	8	0
272448	7	0
272640	6	0
272704	9	0
272768	7	0
272832	4	0
272960	4	0
273024	8	0
273088	9	0
273152	8	0
273280	5	0
273344	7	0
273408	7	0
273472	14	0
273600	9	0
273664	12	0
273728	5	0
273792	13	0
273856	6	0
273920	9	0
273984	6	0
274048	5	0
274112	9	0
274176	6	0
274240	7	0
274304	4	0
274368	6	0
274432	7	0
274496	6	0
274560	8	0
274624	7	0
274752	12	0
274816	8	0
274880	7	0
274944	9	0
275008	9	0
275072	9	0
275136	5	0
275200	9	0
275264	5	0
275328	8	0
275392	5	0
275456	4	0
275520	5	0
275584	12	0
275648	8	0
275712	9	31
275776	9	31
275840	5	12
275904	8	4
275968	5	0
276032	8	0
276096	5	0
276160	8	0
276288	9	0
276352	13	0
276416	7	0
276544	8	0
276608	4	0
276672	7	0
276736	6	0
276864	6	0
276928	2	0
276992	7	0
277056	7	0
277120	5	0
277184	3	0
277248	7	0
277312	7	0
277376	13	0
277440	8	0
277504	11	0
277632	7	0
277696	8	0
277760	7	0
277888	4	0
277952	9	0
278016	5	0
278080	6	0
278144	7	0
278208	5	0
278272	8	0
278336	7	0
278400	13	0
278464	7	0
278528	16	0
278592	5	0
278656	6	0
278720	8	0
278784	9	0
278848	5	0
278912	11	0
278976	12	0
279040	6	0
279104	6	0
279168	13	0
279296	7	0
279360	9	0
279424	18	0
279488	8	0
279552	5	0
279680	8	0
279744	9	0
279872	15	0
280000	12	0
280064	13	0
280128	7	0
280192	6	0
280256	14	0
280320	9	0
280448	7	0
280576	7	0
280640	9	0
280704	8	0
280768	12	0
280832	14	0
280896	8	0
280960	12	0
281024	7	0
281152	15	0
281216	7	0
281280	6	0
281344	9	0
281408	7	0
281472	12	0
281536	15	0
281600	8	0
281728	13	0
281792	13	0
281856	13	0
281920	7	0
281984	6	0
282048	5	0
282112	3	0
282176	5	0
282240	5	0
282304	5	0
282368	6	0
282432	14	0
282496	7	0
282560	12	0
282624	13	0
282688	12	0
282752	18	0
282816	9	0
282880	7	0
283008	2	0
283136	5	0
283200	11	0
283264	13	0
283328	14	0
283392	7	0
283456	6	0
283520	5	0
283584	8	0
283648	11	0
283712	8	0
283776	7	0
283840	12	0
283904	9	0
283968	8	0
284032	9	0
284096	11	0
284160	9	0
284224	8	0
284288	9	0
284352	4	0
284416	7	0
284480	8	0
284544	6	0
284608	7	0
284672	6	0
284736	9	0
284800	11	0
284864	9	0
284992	8	0
285056	9	0
285120	13	0
285248	9	0
285312	9	0
285376	9	0
285440	7	0
285504	8	0
285568	7	0
285632	7	0
285696	8	0
285760	4	0
285824	7	0
285952	2	0
286016	7	0
286080	15	0
286144	8	0
286272	14	0
286336	8	0
286400	7	0
286464	7	0
286528	6	0
286592	16	0
286656	8	0
286720	6	0
286848	4	0
286912	5	0
286976	3	0
287040	8	0
287104	8	0
287168	6	0
287232	3	0
287296	7	0
287360	12	0
287488	7	0
287552	15	0
287616	6	0
287680	4	0
287744	7	0
287808	9	0
287872	5	0
287936	5	0
288000	2	0
288128	8	0
288192	5	0
288256	9	0
288320	5	0
288384	9	0
288448	11	0
288512	2	0
288640	5	0
288704	8	0
288768	6	0
288832	8	0
288896	2	0
288960	5	0
289024	8	0
289088	5	0
289152	7	0
289216	7	0
289280	9	0
289344	7	0
289408	7	0
289536	9	0
289600	6	0
289664	4	0
289728	6	0
289792	8	0
289856	5	0
289920	8	0
289984	9	0
290048	5	0
290112	4	0
290176	6	0
290240	3	0
290304	5	0
290368	3	0
290432	7	0
290496	9	0
290560	5	0
290624	8	0
290688	5	0
290752	6	0
290816	4	0
290880	6	0
290944	8	0
291008	1	0
291072	8	0
291200	4	0
291264	4	0
291328	8	0
291392	6	0
291456	6	0
291520	5	0
291584	3	0
291648	7	0
291712	8	0
291776	6	0
291840	7	0
291904	9	0
291968	4	0
292032	8	0
292160	5	0
292224	3	0
292352	5	0
292416	6	0
292480	7	0
292544	8	0
292608	6	0
292672	9	0
292736	5	0
292800	6	0
292864	6	0
292928	6	0
292992	6	0
293056	3	0
293120	11	0
293184	8	0
293312	8	0
293376	8	0
293440	4	0
293504	3	39
293568	9	14
293632	8	0
293696	7	0
293760	15	0
293824	9	0
293888	7	13
293952	2	29
294016	1	16
294080	4	14
294144	7	4
294208	8	0
294272	4	0
294336	4	0
294400	6	0
294464	7	0
294528	3	0
294592	5	0
294656	6	0
294720	7	0
294784	6	0
294848	6	0
294912	15	0
294976	19	0
295040	14	0
295104	16	0
295168	13	0
295232	15	0
295296	23	0
295360	15	0
295424	9	0
295488	18	0
295552	17	0
295680	16	0
295744	15	0
295808	15	0
295872	22	0
295936	15	0
296000	19	0
296064	14	0
296128	21	0
296192	16	0
296256	13	0
296320	25	0
296384	17	0
296448	17	0
296512	11	0
296576	14	0
296640	9	0
296704	15	0
296768	21	0
296832	13	0
296896	14	0
296960	22	0
297024	23	0
297088	17	0
297152	9	0
297216	14	0
297280	24	0
297344	14	0
297408	14	0
297472	15	0
297536	11	0
297600	22	20
297664	16	28
297728	11	18
297792	14	8
297856	13	0
297920	14	0
297984	15	0
298048	13	0
298112	17	0
298176	15	0
298240	13	0
298304	19	0
298368	13	0
298496	12	0
298560	13	0
298688	18	0
298752	18	0
298816	18	0
298880	11	0
298944	23	0
299008	15	2
299072	11	1
299136	19	0
299200	16	0
299264	23	0
299328	22	0
299392	13	0
299456	12	0
299520	17	0
299584	21	0
299648	15	0
299712	13	0
299776	14	0
299840	22	0
299904	17	0
299968	24	0
300032	8	0
300096	22	0
300160	15	0
300224	16	0
300352	15	0
300416	12	0
300544	14	0
300608	22	0
300672	16	0
300736	14	0
300864	15	0
300928	17	0
300992	18	3
301056	15	4
301120	13	6
301184	16	7
301248	16	4
301312	21	7
301376	15	5
301440	9	4
301504	12	4
301568	17	4
301632	25	6
301696	14	4
301824	14	24
301888	16	43
301952	24	20
302016	19	12
302080	16	0
302208	23	26
302272	21	60
302336	16	52
302400	17	45
302464	16	13
302528	11	6
302592	13	3
302656	16	0
302720	21	0
302784	13	0
302848	14	5
302912	16	3
302976	0	55
303040	26	60
303104	12	0
303168	15	0
303232	14	0
303296	21	0
303360	21	0
303424	16	0
303488	17	0
303552	18	0
303616	15	0
303680	15	6
303744	22	24
303808	14	33
303872	12	60
303936	17	41
304000	24	30
304064	17	6
304128	17	0
304192	24	0
304256	21	0
304320	15	7
304384	22	4
304448	21	0
304512	14	4
304576	15	0
304640	13	1
304704	17	0
304768	16	0
304960	17	0
305024	21	0
305088	15	0
305152	23	0
305216	11	0
305280	17	0
305344	25	0
305408	21	0
305472	17	0
305536	16	0
305600	18	0
305664	17	0
305728	19	0
305792	15	0
305856	18	0
305920	16	0
305984	13	0
306048	17	0
306112	13	0
306176	16	0
306240	12	0
306304	17	0
306368	21	0
306432	13	0
306496	19	0
306560	13	0
306624	18	0
306688	21	0
306752	14	0
306816	13	0
306880	8	0
306944	13	0
307008	12	0
307072	18	0
307136	17	0
307200	19	0
307392	14	0
307456	15	0
307520	13	0
307584	19	0
307648	22	0
307712	13	0
307776	19	0
307840	17	0
307904	22	0
307968	15	0
308032	17	0
308096	19	0
308224	23	0
308288	21	0
308352	12	0
308416	16	0
308480	12	0
308544	15	0
308608	15	0
308672	14	0
308736	12	0
308800	14	0
308864	24	0
308928	13	0
308992	18	0
309056	17	0
309120	18	0
309184	13	0
309248	18	0
309376	12	0
309440	12	0
309504	19	0
309568	12	0
309696	21	0
309760	17	0
309824	15	0
309888	17	0
309952	17	0
310016	14	0
310080	11	0
310144	16	0
310208	14	0
310272	24	0
310336	21	0
310400	17	0
310464	19	0
310528	15	0
310592	19	0
310656	16	0
310720	19	0
310784	14	0
310848	16	0
310912	16	0
310976	21	0
311040	22	0
311104	8	0
311168	16	0
311232	11	0
327872	1	0
344064	29	0
344128	32	0
344192	33	0
344256	31	0
344320	22	0
344384	35	0
344448	23	0
344576	27	0
344640	26	0
344704	26	0
344768	24	0
344832	29	0
344896	32	0
344960	35	0
345024	41	0
345088	33	0
345152	26	0
345216	33	0
345280	34	0
345344	28	0
345408	24	0
345536	23	0
345600	35	0
345664	33	0
345728	35	0
345792	15	0
345856	29	0
345920	36	0
345984	26	0
346048	28	0
346112	33	0
346176	42	0
346240	39	0
346304	48	0
346368	52	0
346432	47	0
346560	43	0
346624	42	0
346688	51	0
346752	55	0
346816	49	0
346944	45	0
347008	34	0
347072	21	0
347136	25	0
347200	34	0
347264	34	0
347328	29	0
347392	25	0
347456	26	0
347520	32	0
347584	26	0
347648	33	0
347712	28	0
347776	22	0
347840	25	0
347904	36	0
347968	22	0
348032	32	0
348096	29	0
348160	32	0
348224	21	0
348288	32	0
348352	28	0
348416	25	0
348480	29	0
348544	29	0
348608	24	0
348672	27	0
348736	21	0
348800	21	0
348864	33	0
348928	28	0
348992	36	0
349056	25	0
349120	33	0
349312	29	0
349376	23	0
349440	32	0
349504	22	0
349568	29	0
349632	27	0
349696	29	0
349760	29	0
349888	26	0
349952	28	0
350016	21	0
350080	31	0
350144	23	0
350208	33	0
350272	32	0
350336	25	0
350400	28	0
350464	22	0
350528	15	0
350592	31	0
350656	28	0
350720	37	0
350784	24	0
350848	25	0
350912	29	0
350976	24	0
351040	27	0
351104	27	0
351168	23	0
351232	22	0
351296	29	0
351360	32	0
351424	26	0
351488	25	0
351616	22	0
351680	32	0
351744	32	0
351808	26	0
351872	28	0
351936	27	0
352000	29	0
352064	25	0
352192	26	0
364544	5	0
364608	3	0
364672	5	0
364736	7	0
364800	5	0
364864	5	0
364928	1	0
364992	3	0
365056	5	0
365120	4	0
365184	3	0
365248	4	0
365312	4	0
365376	5	0
365440	5	0
365504	3	0
365568	5	0
365632	6	0
365696	4	0
365760	5	0
365824	5	0
365888	6	0
365952	3	0
366016	5	0
366080	3	0
366144	5	0
366208	5	0
366272	7	0
366336	5	0
366400	4	0
366464	5	0
366528	6	0
366592	3	0
366656	7	0
366720	3	0
366784	5	0
366848	2	0
366912	5	0
366976	2	0
367040	4	0
367104	7	0
367168	4	0
367232	5	0
367296	5	0
367360	7	0
367424	5	0
367488	2	0
367552	6	0
367616	4	0
367680	4	0
367744	5	0
367808	4	0
367872	6	0
367936	7	0
368000	5	0
368064	5	0
368128	5	0
368192	1	0
368256	5	0
368320	3	0
368384	4	0
368448	5	0
368512	4	0
368576	5	0
368640	6	0
368704	4	0
368768	5	0
368832	5	0
368896	3	0
368960	5	0
369024	5	0
369088	5	0
369152	5	0
369216	6	0
369280	8	0
369344	3	0
369408	6	0
369472	7	0
369536	2	0
369600	6	0
369664	3	0
369728	3	0
369792	5	0
369856	4	0
369920	3	0
369984	5	0
370048	4	0
370112	7	0
370176	3	0
370240	2	0
370304	8	0
370368	8	0
370432	4	0
370496	6	0
370560	5	0
370624	4	0
370688	4	0
370752	7	0
370816	2	0
370880	2	0
370944	4	0
371008	3	0
371072	3	0
371136	4	0
371200	4	0
371264	7	0
371328	3	0
371392	7	0
371456	4	0
371520	7	0
371584	7	0
371648	3	0
371712	5	0
371776	3	0
371840	4	0
371904	3	0
371968	2	0
372032	6	0
372096	1	0
372160	2	0
372224	4	0
372288	5	0
372352	2	0
372416	1	0
372480	1	0
372544	1	0
372608	2	0
372672	7	0
372736	1	0
372800	1	0
372864	6	0
372928	4	0
372992	3	0
373056	3	0
373120	2	0
373184	5	0
373248	6	0
373312	2	0
373376	2	0
373440	3	0
373504	4	0
373632	2	0
373696	4	21
373760	1	17
373824	2	8
373888	5	0
373952	5	0
374016	2	0
374080	4	0
374144	6	0
374208	2	0
374272	5	0
374336	7	0
374400	5	0
374464	5	0
374528	7	0
374592	1	0
374656	5	0
374720	4	0
374784	6	0
374848	7	0
374912	5	36
374976	4	39
375040	6	19
375104	0	18
375168	3	4
375232	3	0
375296	5	0
375360	4	0
375424	6	1
375488	5	6
375552	5	6
375616	3	0
375680	3	0
375744	5	1
375808	7	0
375872	5	0
375936	4	0
376000	3	0
376064	7	0
376128	6	0
376192	6	0
376256	3	0
376320	4	0
376384	3	0
376448	5	0
376512	5	0
376576	3	0
376640	6	0
376704	7	0
376768	6	0
376832	4	0
376896	4	0
376960	7	0
377024	2	0
377088	2	0
377152	4	0
377216	4	0
377280	3	0
377344	3	0
377408	2	0
377472	6	0
377536	4	0
377600	4	0
377664	7	0
377728	7	0
377792	3	0
377856	6	0
377920	5	0
377984	4	0
378048	5	0
378112	3	0
378176	6	0
378240	6	0
378304	7	0
378368	8	0
378432	3	0
378496	2	0
378560	3	0
378624	3	0
378688	4	0
378752	2	0
378816	5	0
378880	4	0
378944	6	0
379008	4	0
379072	4	0
379136	5	0
379200	2	0
379264	3	0
379328	7	0
379392	4	0
379456	3	0
379520	3	0
379584	6	0
379648	4	0
379712	7	0
379776	3	0
379840	5	0
379904	3	0
379968	4	0
380032	2	0
380096	5	0
380160	5	0
380224	4	0
380288	4	0
380352	3	0
380416	3	0
380480	3	0
380544	3	0
380608	5	0
380672	4	0
380736	3	0
380800	6	0
380864	4	0
383552	1	0
384128	1	0
384896	0	1
397056	3	0
400448	1	0
408320	1	0
420608	1	0
430080	1	0
430144	2	0
430208	2	0
430272	1	0
430336	1	0
430400	1	0
430464	6	0
430528	3	0
430592	2	0
430656	2	0
430720	2	0
430784	1	0
430848	1	0
430912	1	0
431040	1	0
431232	1	0
431296	1	0
431360	1	0
431488	2	0
431552	2	0
431680	3	0
431744	1	0
431872	3	0
431936	1	0
432000	1	0
432064	1	0
432128	2	0
432256	1	0
432384	2	0
432448	1	0
432512	4	0
432576	1	0
432640	1	0
432704	1	0
432768	1	0
432832	2	0
432896	1	0
432960	1	0
433024	1	0
433088	2	0
433280	2	0
433344	1	0
433408	1	0
433536	2	0
433664	1	0
433728	1	0
433792	1	0
433920	1	0
433984	1	0
434048	1	0
434112	2	0
434176	2	0
434240	1	0
434304	3	0
434368	4	0
434432	3	0
434560	2	0
434816	1	0
434880	1	0
434944	4	0
435136	3	0
435200	1	0
435264	2	0
435328	2	0
435392	2	0
435456	2	0
435520	1	0
435584	4	0
435648	3	0
435712	1	0
435776	1	0
435840	1	0
435968	1	0
436032	2	0
436096	5	0
436160	3	0
436224	2	0
436352	2	0
436416	2	0
436480	3	0
436544	1	0
436608	2	0
436672	1	0
436736	3	0
436864	1	0
436928	2	0
436992	1	0
437056	2	0
437120	1	0
437184	4	0
437248	1	0
437376	1	0
437440	1	0
437568	1	0
437632	2	0
437696	1	0
437760	2	0
437824	1	0
437888	1	0
438144	1	0
438208	1	0
438272	3	0
438336	2	1
438464	2	0
438592	1	0
438720	4	0
438848	1	0
438912	1	0
438976	2	0
439040	2	0
439104	4	0
439168	4	0
439232	3	0
439296	3	0
439360	3	0
439424	1	0
439488	1	0
439552	1	0
439616	2	0
439808	2	0
439872	2	0
439936	2	0
440000	4	0
440128	1	0
440192	2	0
440320	1	0
440384	2	0
440576	4	0
440640	1	0
440704	2	0
440832	2	0
441024	2	0
441088	3	0
441152	2	0
441216	1	0
441280	2	0
441344	1	0
441472	2	0
441536	2	0
441728	2	0
441792	2	0
441856	3	0
441920	1	0
441984	1	0
442048	3	0
442176	4	0
442240	1	0
442304	1	0
442368	1	0
442432	1	0
442496	1	0
442560	2	0
442624	1	0
442752	2	0
442816	1	0
442880	1	0
442944	1	0
443072	1	0
443200	1	0
443328	2	0
443392	2	0
443456	1	0
443520	2	0
443584	5	0
443648	4	0
443712	3	0
443776	2	0
443840	1	0
443904	3	0
443968	3	0
444032	1	0
444096	3	0
444160	1	0
444224	1	0
444352	2	0
444416	1	0
444544	2	0
444608	2	0
444672	3	0
444736	4	0
444864	2	34
444928	1	26
444992	0	17
445056	0	1
445184	2	0
445248	1	0
445312	1	0
445376	2	0
445440	4	0
445504	1	0
445568	1	0
445632	3	0
445696	1	0
445760	1	0
445824	1	0
445888	2	0
445952	1	0
446016	1	0
446080	4	0
446144	3	0
446208	1	0
446272	4	0
446336	2	0
446400	2	0
446464	2	0
446848	3	0
446912	2	0
447104	7	0
447168	2	0
447232	2	0
447296	2	0
447488	2	0
447552	1	0
447936	3	0
448192	1	0
448320	2	0
448512	2	0
448576	1	0
448896	3	0
448960	4	0
449152	1	0
449216	1	0
449344	2	0
449536	1	0
449600	3	0
449920	3	0
449984	4	0
450240	2	0
450368	1	0
450688	2	0
450816	1	0
450880	1	0
451072	1	0
451456	2	0
451520	1	0
451712	1	0
451904	3	0
452096	3	0
452160	3	0
452480	3	0
452544	3	0
452800	6	0
452864	9	0
452928	1	0
453120	4	0
453184	1	0
453504	6	0
453568	5	0
453760	0	28
453824	0	15
453888	0	8
453952	1	0
454144	1	0
454208	1	0
454592	2	0
454848	2	0
454912	1	0
455232	2	0
455552	1	0
455808	1	0
455872	3	0
456000	1	0
456192	1	0
456256	1	0
456576	1	0
456640	2	0
456832	2	0
456896	2	0
456960	3	0
457024	2	0
457216	2	0
457280	1	0
457600	2	0
457664	3	0
457920	3	0
457984	1	0
458048	3	0
458240	2	0
458304	3	0
458624	2	0
458752	2	0
458816	4	0
459136	3	0
459200	1	0
459392	3	0
459456	2	0
459520	1	0
459584	5	0
459776	3	0
460160	2	0
460416	1	0
460480	1	0
460544	1	0
460800	2	0
460864	4	0
461248	2	0
461440	1	0
461504	2	0
461568	4	0
461824	4	0
461888	2	0
462208	2	0
462272	3	0
462464	2	0
462592	1	0
462656	2	0
464128	1	0
466496	1	0
466688	1	0
466752	2	0
471040	1	0
472384	2	0
478528	1	0
479360	9	0
479424	3	0
479488	8	0
479552	8	0
479680	9	0
479744	3	0
479808	4	0
479872	6	0
479936	2	0
480000	5	0
480064	11	0
480128	8	0
480192	13	0
480256	6	0
480320	16	0
480384	5	0
480448	8	0
480512	4	0
480576	3	0
480640	11	0
480704	9	0
480768	7	0
480832	8	0
480896	6	0
480960	4	0
481024	11	0
481088	14	0
481152	5	0
481216	9	0
481280	14	0
481344	8	0
481408	4	0
481472	2	0
481536	8	0
481664	7	0
481728	9	0
481792	6	0
481920	4	0
481984	9	0
482048	9	0
482112	5	0
482240	9	0
482304	13	0
482368	7	0
482432	8	0
482496	11	0
482560	5	0
482624	8	0
482688	7	0
482752	7	0
482816	7	0
482880	6	0
482944	2	0
483008	5	0
483072	12	0
483136	8	0
483200	8	0
483264	5	0
501568	1	0
503872	1	0
512768	1	0
581568	0	0



==> covert_channel_pc.csv <==
mbits ber cap
0.088 0.00038 0.087572
0.136 0.019921 0.11682
0.176 0.000209 0.1755
0.224 0.000168 0.22347
0.2719 0.013075 0.24456
0.312 0.000333 0.31065
0.36 0.000223 0.35891
0.4 0.000163 0.39909
0.448 0.000361 0.44592
0.4958 0.006177 0.46892
0.536 0.000332 0.53369
0.584 0.00033 0.58149
0.6249 0.001048 0.61747
0.672 0.000337 0.66906
0.7196 0.000373 0.71616
0.76 0.000389 0.75622
0.808 0.000415 0.80375
0.8541 0.003845 0.82302
0.896 0.000449 0.89095
0.944 0.000801 0.93513
0.984 0.000435 0.9786
1.032 0.00082 1.0221
1.079 0.003145 1.0459
1.12 0.000923 1.1081
1.168 0.001069 1.1539
1.208 0.001244 1.1913
1.256 0.001327 1.2377
1.304 0.001718 1.2802
1.344 0.001567 1.3213
1.392 0.002236 1.3601
1.4391 0.00205 1.4085
1.48 0.002483 1.4429
1.528 0.002688 1.487
1.568 0.00373 1.5124
1.616 0.003325 1.564
1.664 0.00403 1.601
1.704 0.004991 1.6267
1.752 0.005321 1.6682
1.799 0.005348 1.7125
1.8399 0.006475 1.7361
1.888 0.006071 1.7871
1.9278 0.007524 1.8046
1.976 0.007684 1.8475
2.024 0.010044 1.8599
2.0639 0.009993 1.8972
2.112 0.010114 1.9398
2.1593 0.011163 1.9684
2.1999 0.020013 1.8886
2.248 0.012376 2.0318
2.288 0.014007 2.0447
2.3359 0.014871 2.0753
2.3839 0.018116 2.0723
2.4218 0.09155 1.3523
2.472 0.030206 1.9889
2.5194 0.028583 2.0477
2.56 0.036543 1.9809
2.608 0.05144 1.8452
2.6457 0.094963 1.4477
2.696 0.044928 1.983
2.7439 0.056518 1.8838
2.782 0.13497 1.1937
2.832 0.11207 1.3986
2.8791 0.13156 1.2619
2.92 0.12577 1.3265
2.968 0.18174 0.93825
3.002 0.32328 0.27644
3.056 0.32029 0.29124
3.1037 0.40193 0.086688
3.1438 0.44914 0.023503
3.192 0.48256 0.0028032
3.2395 0.49189 0.00061496
3.2796 0.49295 0.00047061
3.328 0.49159 0.00067872
3.3604 0.49462 0.00028044
3.416 0.4909 0.00081554
3.4639 0.49052 0.00089904
3.5036 0.49182 0.00067597
3.552 0.49058 0.00090931
3.598 0.49024 0.0009896


==> covert_channel_server.csv <==
mbits ber cap
0.087 0.000407 0.08655
0.135 0.015413 0.1195
0.175 0.000579 0.17376
0.223 0.001018 0.22042
0.2704 0.009666 0.24915
0.3101 0.001795 0.30422
0.3578 0.002239 0.34959
0.398 0.00203 0.38961
0.446 0.002571 0.43448
0.4933 0.007646 0.46136
0.5329 0.007271 0.49981
0.5809 0.003466 0.56155
0.6207 0.003841 0.59814
0.6678 0.003515 0.64528
0.7156 0.004572 0.68546
0.7555 0.004332 0.72509
0.8011 0.004103 0.77031
0.8424 0.004827 0.80526
0.8898 0.005368 0.84691
0.9349 0.00603 0.88522
0.9772 0.005188 0.93142
1.0223 0.006271 0.96617
1.0638 0.0078 0.99377
1.1106 0.007246 1.0418
1.1576 0.008627 1.0748
1.1979 0.00953 1.1049
1.2431 0.009172 1.1496
1.2909 0.022079 1.0934
1.3322 0.011034 1.2155
1.3771 0.011976 1.2482
1.4244 0.012116 1.2898
1.4635 0.02794 1.1943
1.5119 0.015735 1.3354
1.5534 0.01863 1.3457
1.5977 0.017476 1.3948
1.646 0.022634 1.3892
1.6863 0.07407 1.0439
1.7321 0.02582 1.4325
1.7796 0.026687 1.4637
1.8193 0.033617 1.4332
1.8645 0.032445 1.4795
1.9072 0.11092 0.94849
1.9533 0.035478 1.5213
1.9991 0.039629 1.5181
2.0397 0.060155 1.3706
2.0866 0.047201 1.5141
2.1331 0.047785 1.5424
2.1736 0.052596 1.5273
2.2209 0.055262 1.5361
2.2613 0.10109 1.193
2.3073 0.060592 1.5464
2.3546 0.063849 1.5481
2.395 0.0646 1.5677
2.4409 0.066487 1.5801
2.4877 0.065024 1.6243
2.527 0.072091 1.5827
2.5755 0.073771 1.5972
2.6162 0.086943 1.5012
2.6618 0.08378 1.5562
2.7081 0.087455 1.5493
2.749 0.08564 1.5896
2.7963 0.091292 1.5638
2.8426 0.089813 1.6037
2.8827 0.096711 1.561
2.9296 0.093549 1.6165
2.97 0.10069 1.5706
3.0154 0.097094 1.6292
3.0624 0.10598 1.5689
3.1003 0.10114 1.6352
3.1469 0.11345 1.5413
3.1559 0.15628 1.1824
3.1698 0.15824 1.1726
3.1845 0.14815 1.2573
3.1926 0.10607 1.6348
3.231 0.12273 1.4954
3.2517 0.14471 1.3122
3.2654 0.1151 1.5834
3.271 0.13052 1.443
3.2759 0.12928 1.4562


==> deltabuf0.csv <==
x y
200 7.9986e-07
201 0
202 0
203 0
204 1.2798e-06
205 0
206 0
207 0
208 4.7992e-07
209 0
210 0
211 0
212 7.9986e-07
213 0
214 0
215 0
216 6.3989e-07
217 0
218 0
219 0
220 1.5997e-07
221 0
222 0
223 0
224 9.5983e-07
225 0
226 0
227 0
228 1.5997e-07
229 0
230 0
231 0
232 6.3989e-07
233 0
234 0
235 0
236 1.5997e-07
237 0
238 0
239 0
240 6.3989e-07
241 0
242 0
243 0
244 3.1994e-07
245 0
246 0
247 0
248 1.5997e-07
249 0
250 0
251 0
252 3.1994e-07
253 0
254 0
255 0
256 0.038756
257 0
258 0
259 0
260 0.22956
261 0
262 0
263 0
264 0.2846
265 0
266 0
267 0
268 0.27482
269 0
270 0
271 0
272 0.10436
273 0
274 0
275 0
276 0.02521
277 0
278 0
279 0
280 0.011274
281 0
282 0
283 0
284 0.0093521
285 0
286 0
287 0
288 0.0091275
289 0
290 0
291 0
292 0.0055817
293 0
294 0
295 0
296 0.0037561
297 0
298 0
299 0
300 0.0014322
301 0
302 0
303 0
304 0.0005607
305 0
306 0
307 0
308 0.0004436
309 0
310 0
311 0
312 0.00037226
313 0
314 0
315 0
316 0.0003705
317 0
318 0
319 0
320 0.00018669
321 0
322 0
323 0
324 9.9023e-05
325 0
326 0
327 0
328 3.5194e-05
329 0
330 0
331 0
332 1.7277e-05
333 0
334 0
335 0
336 1.4717e-05
337 0
338 0
339 0
340 1.3598e-05
341 0
342 0
343 0
344 8.6385e-06
345 0
346 0
347 0
348 4.9591e-06
349 0
350 0
351 0
352 1.2798e-06
353 0
354 0
355 0
356 1.9197e-06
357 0
358 0
359 0
360 1.2798e-06
361 0
362 0
363 0
364 6.3989e-07
365 0
366 0
367 0
368 7.9986e-07
369 0
370 0
371 0
372 9.5983e-07
373 0
374 0
375 0
376 7.9986e-07
377 0
378 0
379 0
380 3.1994e-07
381 0
382 0
383 0
384 1.1198e-06
385 0
386 0
387 0
388 9.5983e-07
389 0
390 0
391 0
392 1.7597e-06
393 0
394 0
395 0
396 1.2798e-06
397 0
398 0
399 0
400 6.3989e-07
401 0
402 0
403 0
404 4.7992e-07
405 0
406 0
407 0
408 7.9986e-07
409 0
410 0
411 0
412 4.7992e-07
413 0
414 0
415 0
416 7.9986e-07
417 0
418 0
419 0
420 6.3989e-07
421 0
422 0
423 0
424 1.1198e-06
425 0
426 0
427 0
428 9.5983e-07
429 0
430 0
431 0
432 1.4397e-06
433 0
434 0
435 0
436 9.5983e-07
437 0
438 0
439 0
440 1.5997e-06
441 0
442 0
443 0
444 1.1198e-06
445 0
446 0
447 0
448 1.1198e-06
449 0
450 0
451 0
452 7.9986e-07
453 0
454 0
455 0
456 1.2798e-06
457 0
458 0
459 0
460 1.2798e-06
461 0
462 0
463 0
464 1.1198e-06
465 0
466 0
467 0
468 9.5983e-07
469 0
470 0
471 0
472 1.1198e-06
473 0
474 0
475 0
476 4.7992e-07
477 0
478 0
479 0
480 4.7992e-07
481 0
482 0
483 0
484 1.1198e-06
485 0
486 0
487 0
488 4.7992e-07
489 0
490 0
491 0
492 7.9986e-07
493 0
494 0
495 0
496 3.1994e-07
497 0
498 0
499 0
500 7.9986e-07
501 0
502 0
503 0
504 3.1994e-07
505 0
506 0
507 0
508 1.5997e-07
509 0
510 0
511 0
512 4.7992e-07
513 0
514 0
515 0
516 3.1994e-07
517 0
518 0
519 0
520 3.1994e-07
521 0
522 0
523 0
524 3.1994e-07
525 0
526 0
527 0
528 1.5997e-07
529 0
530 0
531 0
532 1.5997e-07
533 0
534 0
535 0
536 4.7992e-07
537 0
538 0
539 0
540 3.1994e-07
541 0
542 0
543 0
544 0
545 0
546 0
547 0
548 4.7992e-07
549 0
550 0
551 0
552 1.5997e-07
553 0
554 0
555 0
556 0
557 0
558 0
559 0
560 0
561 0
562 0
563 0
564 1.5997e-07
565 0
566 0
567 0
568 1.5997e-07
569 0
570 0
571 0
572 0
573 0
574 0
575 0
576 0
577 0
578 0
579 0
580 0
581 0
582 0
583 0
584 1.5997e-07
585 0
586 0
587 0
588 0
589 0
590 0
591 0
592 0
593 0
594 0
595 0
596 1.5997e-07


==> deltabuf1.csv <==
x y
200 3.1971e-07
201 0
202 0
203 0
204 1.5985e-07
205 0
206 0
207 0
208 3.1971e-07
209 0
210 0
211 0
212 9.5913e-07
213 0
214 0
215 0
216 0
217 0
218 0
219 0
220 4.7956e-07
221 0
222 0
223 0
224 3.1971e-07
225 0
226 0
227 0
228 1.5985e-07
229 0
230 0
231 0
232 3.1971e-07
233 0
234 0
235 0
236 3.1971e-07
237 0
238 0
239 0
240 1.5985e-07
241 0
242 0
243 0
244 3.1971e-07
245 0
246 0
247 0
248 1.5985e-07
249 0
250 0
251 0
252 4.7956e-07
253 0
254 0
255 0
256 0.0035051
257 0
258 0
259 0
260 0.021514
261 0
262 0
263 0
264 0.029907
265 0
266 0
267 0
268 0.028364
269 0
270 0
271 0
272 0.015887
273 0
274 0
275 0
276 0.0069858
277 0
278 0
279 0
280 0.0051865
281 0
282 0
283 0
284 0.0062743
285 0
286 0
287 0
288 0.0047699
289 0
290 0
291 0
292 0.0027975
293 0
294 0
295 0
296 0.0033472
297 0
298 0
299 0
300 0.0039919
301 0
302 0
303 0
304 0.0048695
305 0
306 0
307 0
308 0.0062466
309 0
310 0
311 0
312 0.00884
313 0
314 0
315 0
316 0.056969
317 0
318 0
319 0
320 0.12708
321 0
322 0
323 0
324 0.1511
325 0
326 0
327 0
328 0.097253
329 0
330 0
331 0
332 0.032191
333 0
334 0
335 0
336 0.016142
337 0
338 0
339 0
340 0.015087
341 0
342 0
343 0
344 0.013565
345 0
346 0
347 0
348 0.011856
349 0
350 0
351 0
352 0.011945
353 0
354 0
355 0
356 0.0090582
357 0
358 0
359 0
360 0.010121
361 0
362 0
363 0
364 0.0078674
365 0
366 0
367 0
368 0.0076272
369 0
370 0
371 0
372 0.0088106
373 0
374 0
375 0
376 0.0093506
377 0
378 0
379 0
380 0.0097029
381 0
382 0
383 0
384 0.010072
385 0
386 0
387 0
388 0.011381
389 0
390 0
391 0
392 0.012403
393 0
394 0
395 0
396 0.011327
397 0
398 0
399 0
400 0.0095857
401 0
402 0
403 0
404 0.010042
405 0
406 0
407 0
408 0.0094158
409 0
410 0
411 0
412 0.0095688
413 0
414 0
415 0
416 0.010789
417 0
418 0
419 0
420 0.010702
421 0
422 0
423 0
424 0.009394
425 0
426 0
427 0
428 0.0086323
429 0
430 0
431 0
432 0.0086614
433 0
434 0
435 0
436 0.0087524
437 0
438 0
439 0
440 0.0087944
441 0
442 0
443 0
444 0.0083561
445 0
446 0
447 0
448 0.008029
449 0
450 0
451 0
452 0.0078826
453 0
454 0
455 0
456 0.0070958
457 0
458 0
459 0
460 0.0080947
461 0
462 0
463 0
464 0.007595
465 0
466 0
467 0
468 0.0076678
469 0
470 0
471 0
472 0.007303
473 0
474 0
475 0
476 0.0081125
477 0
478 0
479 0
480 0.0061312
481 0
482 0
483 0
484 0.0052719
485 0
486 0
487 0
488 0.0043373
489 0
490 0
491 0
492 0.0022276
493 0
494 0
495 0
496 0.00207
497 0
498 0
499 0
500 0.0016665
501 0
502 0
503 0
504 0.0019617
505 0
506 0
507 0
508 0.0013931
509 0
510 0
511 0
512 0.0018142
513 0
514 0
515 0
516 0.0019852
517 0
518 0
519 0
520 0.0013664
521 0
522 0
523 0
524 0.00081766
525 0
526 0
527 0
528 0.00041722
529 0
530 0
531 0
532 0.00034912
533 0
534 0
535 0
536 0.00014643
537 0
538 0
539 0
540 8.9519e-05
541 0
542 0
543 0
544 3.2451e-05
545 0
546 0
547 0
548 1.4867e-05
549 0
550 0
551 0
552 1.3428e-05
553 0
554 0
555 0
556 4.7956e-06
557 0
558 0
559 0
560 2.5577e-06
561 0
562 0
563 0
564 1.119e-06
565 0
566 0
567 0
568 6.3942e-07
569 0
570 0
571 0
572 6.3942e-07
573 0
574 0
575 0
576 9.5913e-07
577 0
578 0
579 0
580 4.7956e-07
581 0
582 0
583 0
584 7.9927e-07
585 0
586 0
587 0
588 4.7956e-07
589 0
590 0
591 0
592 6.3942e-07
593 0
594 0
595 0
596 7.9927e-07
597 0
598 0
599 0
600 7.9927e-07


==> hist_cache_comparison.csv <==
Time	CacheHit	RowHit	RowMiss
0	0	0	0
12	0	0	0
24	0	0	0
36	0	0	0
48	0	0	0
60	0	0	0
72	1949758	0	0
84	2165006	0	0
96	57455	0	0
108	8970	0	0
120	5352	0	0
132	3063	0	0
144	817	0	0
156	99	0	0
168	140	0	0
180	262	54	0
192	32	384	0
204	44	318	0
216	60	48	0
228	437	380832	27754
240	1784	174192	17265
252	513	288369	50428
264	111	356807	47887
276	45	799445	818758
288	18	1966948	3097602
300	9	73632	20136
312	5	12676	4088
324	10	9710	1925
336	16	7955	2035
348	7	7415	2117
360	37	7367	2026
372	46	7911	1891
384	11	8188	1834
396	197	92051	98539



==> histogram_updated.csv <==
x y
164 0.00060012
167 0.0010002
170 0.0026005
173 0.0074015
176 0.036407
179 0.079816
182 0.14983
185 0.17323
188 0.22144
191 0.17323
194 0.090418
197 0.025405
200 0.0064013
203 0.0016003
206 0.0010002
209 0
212 0.00020004
215 0
218 0
221 0
224 0
227 0
230 0
233 0
236 0
239 0
242 0
245 0.00080016
248 0.0016003
251 0.0078016
254 0.0090018
257 0.0076015
260 0.0018004
263 0.00020004
266 0.00020004
269 0.00020004
272 0.00020004


==> raw.csv <==
x y
0 312
1.8579 309
5.7525 312
7.7614 306
12.417 312
14.447 306
16.299 315
18.188 312
20.045 306
22.681 312
24.527 312
26.415 348
28.281 348
30.178 348
32.052 345
34.935 345
36.828 351
38.727 351
40.791 348
42.687 351
44.563 345
49.239 354
51.264 345
53.136 345
55.046 345
56.917 342
59.586 348
61.462 351
63.366 348
65.243 351
67.135 348
69.007 342
71.892 309
73.767 312
75.657 312
77.692 309
79.607 306
81.504 306
84.366 312
86.231 306
88.121 309
90.011 306
91.892 306
93.78 306
96.491 309
98.346 306
100.23 309
102.1 312
106.09 306
108.92 312
110.99 312
112.87 306
114.78 312
116.68 309
118.57 309
121.44 312
123.31 312
125.2 309
127.08 315
128.97 318
131.08 306
133.79 309
135.66 312
139.56 309
141.53 312
143.44 309
145.34 309
148.17 312
150.03 312
151.93 309
153.81 306
155.7 309
157.81 321
160.54 312
162.4 312
164.51 312
166.38 309
168.35 306
170.23 306
172.92 306
174.93 309
176.83 309
178.72 312
180.64 309
182.51 303
185.4 312
187.27 306
189.15 309
191.22 309
193.11 309
195.02 312
197.93 306
199.79 351
201.68 351
203.55 348
205.44 348
207.33 345
210 345
211.88 345
213.78 357
215.65 351
217.54 345
219.43 345
222.24 345
224.11 348
226 345
227.98 354
229.88 345
231.78 345
234.66 345
236.54 351
238.45 348
240.32 354
242.22 351
244.12 345
248.74 351
250.66 345
252.56 351
256.49 351
259.31 348
261.41 348
263.31 351
265.18 360
267.09 351
269 348
271.88 348
273.75 351
275.65 351
277.55 357
279.45 306
281.55 348
284.26 354
286.13 309
288.15 306
290.02 306
291.91 309
293.79 309
296.45 306
298.44 312
300.31 312
302.18 309
304.04 306
305.93 306
308.74 312
310.6 312
312.47 306
314.34 309
316.22 306
318.29 309
320.96 306
322.81 312
324.91 309
326.78 351
328.68 348
330.58 348
333.25 357
335.35 351
337.23 351
339.11 348
340.99 351
342.89 345
345.68 348
347.56 351
349.44 348
351.32 345
353.2 348
355.32 348
360.08 351
362.12 351
364 351
365.89 348
367.77 348
370.44 309
372.3 312
374.17 309
376.03 312
377.91 306
379.79 306
382.58 312
384.44 309
386.31 312
390.2 309
392.22 306
395.12 306
396.98 312
398.9 312
400.76 312
402.64 309
404.51 309
407.17 306
409.03 318
410.9 312
412.78 345
414.67 351
416.56 348
419.51 351
421.39 351
423.27 348
425.36 351
427.25 348
429.13 354
432.04 351
433.91 354
435.81 351
437.69 345
439.58 345
441.46 357
444.14 351
446.02 351
447.91 351
449.8 351
453.74 348
456.49 348
460.4 345
462.39 348
464.28 348
466.16 345
468.92 345
470.78 351
472.66 351
474.54 351
476.42 345
478.29 348
480.94 351
482.8 351
484.68 348
486.55 351
490.51 345
493.25 348
497.14 351
499.19 348
501.07 351
502.95 345
505.87 351
507.74 357
509.66 351
511.55 348
513.44 351
515.54 342
518.22 345
520.09 348
522.15 345
524.03 351
525.93 348
527.82 345
530.49 351
532.59 348
534.49 348
536.37 348
538.25 351
540.13 348
543.06 351
544.95 354
546.88 351
548.89 354
550.78 345
552.73 348
557.51 351
559.42 345
561.31 354
563.21 348
565.1 345
567.82 351
569.71 351
571.62 348
573.5 351
577.42 348
580.26 348
582.35 348
584.23 312
586.12 306
587.99 309
589.85 303
592.75 312
594.6 309
596.47 312
598.34 309
600.27 309
604.94 306
606.8 309
610.24 312
614.17 309
616.22 309
619.09 309
620.95 312
622.88 312
624.75 312
626.66 345
628.55 348
631.3 351
633.2 348
635.1 345
637.02 357
639.15 348
641.04 330
643.83 345
645.88 312
647.78 345
651.59 345
653.5 348
656.41 345
658.32 351
660.23 348
662.15 348
664.06 351
666.2 309
670.96 366
673 348
674.87 348
676.74 357
678.61 351
681.28 348
683.15 348
685.03 348
686.91 351
688.78 348
690.65 348
693.48 345
695.34 351
697.24 351
699.31 351
701.18 351
703.08 345
707.79 351
709.78 345
711.67 351
713.57 348
715.49 348
718.19 345
720.06 351
721.96 348
723.84 351
727.87 348
730.73 348
732.76 351
734.67 345
736.56 348
738.47 351
740.37 348
743.17 351
745.04 351
746.94 351
748.83 348
750.74 348
752.85 348
755.55 306
757.46 318
759.54 309
761.43 312
763.33 306
765.22 306
767.94 306
769.98 315
771.9 309
773.8 306
775.7 312
777.59 318
780.46 312
782.36 315
784.27 309
786.38 306
788.28 312
790.18 306
793.06 309
794.94 306
796.82 306
798.71 312
800.58 309
802.46 315
805.16 312
807.04 312
808.94 309
810.82 312
814.73 306
817.57 309
819.66 306
821.55 306
823.46 312
825.35 306
827.24 309
830.14 309
832.02 309
833.9 306
835.79 312
837.68 309
839.76 312
842.42 309
844.27 309
846.41 306
848.28 306
850.23 309
852.09 309
854.76 306
856.82 312
858.7 312
860.57 306
862.46 306
864.34 309
867.17 306
869.01 309
870.9 309
874.89 309
876.95 309
879.83 309
881.69 315
883.64 315
885.51 309
887.38 309
889.25 309
891.88 309
893.71 312
895.59 309
897.45 312
899.32 306
901.2 309
904.05 315
905.89 312
907.76 306
911.66 306
913.68 303
918.31 312
920.37 309
922.23 309
924.1 309
925.97 309
928.63 345
930.5 354
932.39 351
934.28 351
936.18 345
938.07 342
940.97 345
942.85 351
944.73 348
946.84 345
948.73 345
950.6 345
953.52 351
955.41 348
957.3 351
959.19 348
961.1 348
962.97 348
965.64 345
967.52 351
969.42 354
971.32 348
973.43 348
975.33 348
980.16 348
982.06 348
983.95 351
985.86 345
987.77 345
990.7 351
992.6 351
994.51 345
996.4 351
998.3 348
1000.4 345
1003.1 348
1005 348
1007 345
1008.9 351
1010.9 348
1012.8 342
1015.4 351
1017.3 351
1019.2 348
1021.1 348
1023 345
1024.9 345
1027.7 345
1029.6 348
1031.5 345
1033.6 345
1035.5 351
1037.4 345
1040.3 348
1042.2 354
1044.1 351
1046 357
1047.9 345
1049.8 348
1052.5 351
1054.4 345
1056.3 348
1058.2 321
1062.2 345
1065 351
1067.1 312
1069 351
1070.9 345
1072.8 348
1074.7 345
1077.6 348
1079.5 351
1082.6 345
1084.6 345
1086.5 348
1088.4 348
1091.3 351
1093.2 348
1095.2 348
1097.3 306
1099.2 309
1101.1 309
1103.9 309
1105.8 306
1107.7 309
1109.6 309
1111.5 312
1113.4 306
1116.1 306
1118 312
1119.9 309
1121.8 306
1123.9 306
1125.8 309
1128.5 309
1130.5 306
1132.4 312
1134.4 309
1136.3 309
1138.2 306
1141 312
1142.8 312
1144.7 312
1146.5 312
1148.4 312
1153.1 306
1155 306
1156.8 309
1158.7 309
1160.7 306
1162.5 306
1165.2 312
1169.1 306
1171.1 312
1172.9 306
1174.8 309
1177.6 309
1179.5 309
1181.3 306
1183.2 312
1185.1 312
1186.9 306
1189.6 309
1191.5 309
1193.3 318
1195.2 306
1199.1 306
1202 306
1205.8 306
1207.9 312
1209.8 309
1211.6 306
1214.4 312
1216.3 309
1218.1 312
1220 309
1221.9 306
1229.6 312
1231.4 312
1233.3 306
1235.2 318
1237.1 306
1239 309
1241.9 318
1243.8 306
1245.7 309
1247.7 309
1249.6 312
1251.5 309
1254.4 306
1256.3 312
1258.2 306
1260 309
1261.9 306
1263.7 312
1267.7 309
1269.6 306
1271.4 312
1273.3 309
1275.2 309
1277 309
1279.7 306
1281.5 309
1283.4 309
1285.3 312
1287.1 306
1289 309
1291.8 315
1293.7 306
1295.5 309
1299.4 312
1301.4 303
1306.1 312
1308.1 309
1310 309
1311.9 306
1313.8 306
1316.4 312
1318.3 312
1320.2 306
1322 309
1323.9 312
1325.7 309
1328.6 309
1330.4 312
1332.3 312
1336.2 312
1338.2 306
1342.9 306
1345 306
1346.8 309
1348.7 306
1350.6 309
1353.3 309
1355.1 309
1357 312
1358.9 309
1360.8 306
1362.6 303
1365.5 312
1367.4 312
1369.2 309
1371.4 312
1377.2 315
1379.5 309
1382.3 318
1384.2 309
1386.1 309
1388.1 309
1390 306
1391.8 306
1394.8 309
1396.6 312
1398.5 312
1400.3 309
1402.2 306
1404 309
1406.7 306
1408.5 309
1410.4 312
1412.3 312
1414.1 306
1416 309
1418.9 309
1420.7 309
1422.6 309
1426.5 312
1428.5 309
1433.1 312
1435.2 306
1437.1 309
1439 348
1440.9 348
1443.6 309
1445.5 351
1447.4 345
1449.3 351
1453.2 348
1456.1 348
1458.2 348
1460.1 345
1462 351
1463.9 345
1465.8 348
1468.7 348
1470.7 345
1472.6 306
1474.5 324
1476.4 351
1478.4 348
1481.1 345
1483 312
1485 309
1486.9 312
1488.8 306
1490.6 312
1493.3 306
1495.3 309
1497.2 309
1499.1 312
1501 309
1502.8 309
1505.6 306
1507.4 312
1509.3 309
1511.2 315
1513.1 312
1515.1 306
1517.8 312
1519.7 312
1521.8 309
1523.7 312
1525.6 306
1527.4 315
1530.1 309
1532.1 315
1534 306
1535.9 318
1537.8 315
1539.7 309
1542.6 306
1544.5 312
1546.4 306
1548.4 312
1550.3 309
1552.1 306
1558.9 306
1560.8 306
1562.7 306
1564.6 306
1566.4 309
1569.2 309
1571.1 312
1572.9 312
1576.9 312
1578.9 303
1583.6 312
1585.6 306
1587.5 312
1589.4 312
1591.3 306
1593.9 309
1595.8 315
1597.7 309
1599.5 312
1601.4 306
1603.3 303
1606.2 309
1608 312
1609.9 312
1612.1 318
1613.9 309
1615.8 306
1618.7 306
1620.6 312
1622.5 306
1624.4 312
1626.3 306
1628.2 309
1630.9 306
1632.8 309
1634.6 306
1636.5 309
1638.7 309
1640.6 309
1643.3 306
1645.4 306
1647.2 312
1649.2 312
1651.1 312
1652.9 348
1655.8 348
1657.6 348
1659.5 345
1661.3 351
1663.2 351
1667.9 351
1669.8 348
1671.6 345
1673.5 354
1675.5 348
1677.4 345
1680 354
1683.9 345
1685.9 348
1687.7 366
1689.6 342
1692.4 345
1694.3 345
1696.2 306
1698 309
1699.9 312
1701.8 306
1704.4 312
1706.3 306
1708.2 309
1710.1 309
1714 303
1716.8 312
1720.7 306
1722.7 309
1724.5 306
1726.4 303
1729.2 315
1731.1 306
1733 312
1734.8 312
1736.7 315
1738.6 303
1743.2 351
1745.1 345
1747 351
1749.2 345
1751.1 321
1753.8 345
1755.8 351
1759.7 351
1761.6 351
1763.5 330
1766.6 348
1768.5 348
1770.4 351
1772.6 348
1774.5 312
1776.4 348
1779.2 351
1781.1 324
1783 348
1784.9 348
1786.8 354
1788.7 348
1791.3 351
1793.2 351
1795.1 351
1797 345
1799.1 348
1801 348
1803.7 351
1805.8 351
1807.7 348
1809.6 345
1811.5 348
1813.4 348
1816.2 351
1818.1 351
1820 345
1821.9 348
1823.8 348
1825.9 306
1828.6 312
1830.5 312
1832.5 306
1834.4 312
1836.4 312
1838.3 306
1840.9 309
1843 312
1844.9 309
1846.8 312
1848.6 306
1850.6 312
1853.5 312
1855.3 312
1857.2 309
1859.3 312
1861.2 318
1863.1 312
1866 306
1867.8 309
1869.8 309
1871.7 312
1873.6 309
1875.5 303
1878.2 306
1880 312
1881.9 306
1883.8 306
1887.8 312
1890.7 306
1892.7 315
1894.6 312
1896.5 306
1898.4 312
1900.3 306
1903.2 312
1905 306
1907 306
1908.8 312
1910.7 306
1912.9 348
1915.6 348
1917.4 357
1919.5 345
1921.4 351
1923.3 348
1925.2 348
1927.9 348
1929.9 351
1931.8 348
1933.7 348
1935.6 345
1937.5 336
1940.4 348
1944.2 351
1946.2 348
1948.1 345
1950 345
1952.9 345
1954.8 348
1956.7 348
1958.6 348
1960.5 348
1962.4 348
1965.1 348
1966.9 348
1968.8 345
1970.7 351
1974.7 348
1977.5 345
1979.6 348
1981.6 351
1983.4 348
1985.3 348
1987.2 342
1990.1 345
1992 348
1993.8 345
1995.7 348
1997.6 351
2002.3 351
2004.2 351
2008.1 348
2010.2 351
2012 345
2014.7 348
2016.7 351
2018.6 351
2020.4 351
2022.3 357
2024.2 342
2027.1 345
2030.5 345
2032.4 348
2034.3 348
2038.2 348
2041 351
2043.2 345
2045 351
2046.9 351
2048.8 345
2050.7 348
2053.6 351
2055.5 348
2057.3 345
2059.2 354
2061.1 351
2063.2 348
2065.9 357
2067.8 351
2069.9 345
2071.8 351
2073.7 348
2075.6 345
2078.3 348
2080.3 354
2082.2 348
2084.1 351
2086 345
2087.9 348
2090.8 348
2092.6 351
2094.5 351
2096.6 312
2098.5 348
2100.5 348
2103.4 348
2105.3 360
2148.6 312
2152 309
2153.9 312
2155.8 309
2158.6 306
2160.6 306
2162.5 306
2164.4 315
2166.3 315
2168.2 306
2171 306
2172.9 312
2174.8 315
2176.9 312
2178.8 309
2180.7 309
2183.6 306
2185.4 309
2187.4 312
2189.3 309
2191.2 306
2193.1 309
2195.8 309
2197.7 309
2199.6 312
2201.4 306
2205.4 312
2208.2 318
2210.3 312
2212.2 354
2214.1 345
2216 345
2217.8 345
2220.7 348
2222.6 351
2224.5 348
2226.4 354
2228.2 351
2233 348

